Cherenkov Telescope Array Observatory sensitivity to heavy Galactic Cosmic Rays and the shape of particle spectrum

The origin of Galactic Cosmic Rays (GCRs) and the potential role of Supernova Remnants (SNRs) as cosmic-ray (CR) accelerators remain subjects of ongoing debate. To shed more light on this topic, we have studied the spectral shape of two SNRs, RX J1713.7-3946 and HAWC J2227+610, performing simulations for the Cherenkov Telescope Array Observatory (CTAO). The previous multi-wavelength (MWL) analysis on these two sources showed an important hadronic contribution at high energies. The interaction of the GCRs accelerated by the SNRs with the medium around the accelerator leads to a process of pion decay (PD) that produces gamma-rays ($\gamma$-rays). These emissions, detectable by CTAO, offer an indirect means of pinpointing the CR source. Two scenarios have been considered: the contribution of heavy CRs and different cut-off sharpnesses ($\beta$) of the particle spectra. The simulations were performed by using different CR composition distributions (protons, CNO, Fe) and different sharpness values ranging from $\beta$=0.5 to $\beta$=1.5. The results show that, in the cases studied here, CTAO will increase the sensitivity to the spectral shape of $\gamma$-rays. This allows us to distinguish protons from heavy CRs and obtain information on $\beta$ values and therefore on different acceleration scenarios.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
